Dionysos.jl: a Modular Platform for Smart Symbolic Control

We introduce Dionysos.jl, a modular package for solving optimal control problems for complex dynamical systems using state-of-the-art and experimental techniques from symbolic control, optimization, and learning. More often than not with Cyber-Physical systems, the only sensible way of developing a controller is by discretizing the different variables, thus transforming the control task into a purely combinatorial problem on a finite-state mathematical object, called an abstraction of this system. Although this approach offers a safety-critical framework, the available techniques suffer important scalability issues. In order to render these techniques practical, it is necessary to construct smarter abstractions that differ from classical techniques by partitioning the state-space in a non trivial way.

==> paper.yml <==
title: "Dionysos.jl: a Modular Platform for Smart Symbolic Control"
keywords:
  - Systems and Control, Symbolic Models, Smart abstractions
authors:
  - name: Julien Calbert
    affiliation: 1
    orcid: 0000-0003-3617-5315
  - name: Adrien Banse
    affiliation: 1
    orcid: 0000-0002-4456-6618
  - name: Benoît Legat
    affiliation: 1
    orcid: 0000-0002-5921-368X
  - name: Raphaël M. Jungers
    affiliation: 1
    orcid: 0000-0002-7789-0940
affiliations:
  - name: ICTEAM, UCLouvain
    index: 1
date: 12 December 2024
bibliography: ref.bib

